Measurement of the inclusive jet cross section in $p \bar{p}$ collisions at $\sqrt{s}=1.96 {\rm TeV}$

We report on a measurement of the inclusive jet cross section in $p \bar{p}$ collisions at a center-of-mass energy $\sqrt s=$1.96 TeV using data collected by the D0 experiment at the Fermilab Tevatron Collider corresponding to an integrated luminosity of 0.70 fb$^{-1}$. The data cover jet transverse momenta from 50 GeV to 600 GeV and jet rapidities in the range -2.4 to 2.4. Detailed studies of correlations between systematic uncertainties in transverse momentum and rapidity are presented, and the cross section measurements are found to be in good agreement with next-to-leading order QCD calculations.

==> D0_cone.txt <==
 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.0 to 0.4 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.0 TO 0.4
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2      x  y           +-dstat (%)  +-dsys (%)
 50    60   54.5  23143       0.7          +11.7,-11.0
 60    70   64.6  8818        0.3          +10.6,-10.0
 70    80   74.6  3772        0.5          +10.1,-9.5
 80    90   84.7  1759        0.7          +9.8,-9.2
 90   100   94.7  893.0       1.0          +9.6,-9.0
100   110  104.7  482.8       0.4          +9.4,-8.8
110   120  114.7  274.4       0.5          +9.3,-8.7
120   130  124.8  158.8       0.3          +9.2,-8.6
130   145  137.0  86.44       0.4          +9.2,-8.6
145   160  152.0  43.38       0.5          +9.2,-8.6
160   180  169.3  21.31       0.3          +9.3,-8.7
180   200  189.3  9.810       0.4          +9.4,-8.8
200   220  209.4  4.719       0.5          +9.5,-9.0
220   240  229.4  2.417       0.6          +9.7,-9.1
240   265  251.6  1.177       0.8          +10.0,-9.4
265   295  278.8  0.5084      1.1          +10.4,-9.8
295   325  308.9  0.2097      1.8          +10.9,-10.3
325   360  341.1  0.08189     2.6          +11.6,-11.0
360   400  378.2  0.02909     4.1          +12.6,-11.9
400   445  420.2  0.009915    6.6          +14.0,-13.2
445   490  465.2  0.003032    11.8         +15.8,-15.0
490   540  512.1  0.0005925   25.8         +18.2,-17.2
540   665  584.8  0.00008917  40.8         +22.6,-21.1

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.4 to 0.8 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.4 TO 0.8
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2      x  y           +-dstat (%)  +-dsys (%)
 50    60   54.5  21566       0.8          +11.8,-11.2
 60    70   64.6  8106        0.3          +10.9,-10.3
 70    80   74.6  3471        0.5          +10.4,-9.8
 80    90   84.7  1611        0.7          +10.1,-9.6
 90   100   94.7  799.8       1.0          +10.0,-9.4
100   110  104.7  435.3       0.4          +9.9,-9.3
110   120  114.7  241.5       0.6          +9.8,-9.3
120   130  124.8  140.9       0.4          +9.8,-9.2
130   145  137.0  76.38       0.4          +9.8,-9.2
145   160  152.0  38.05       0.6          +9.9,-9.3
160   180  169.2  18.11       0.3          +10.0,-9.5
180   200  189.3  8.105       0.4          +10.2,-9.6
200   220  209.4  3.779       0.5          +10.5,-9.9
220   240  229.4  1.853       0.7          +10.8,-10.2
240   265  251.6  0.8718      0.9          +11.1,-10.5
265   295  278.8  0.3532      1.3          +11.7,-11.1
295   325  308.8  0.1381      2.1          +12.5,-11.9
325   360  340.9  0.05270     3.1          +13.5,-12.9
360   400  378.0  0.01539     5.3          +15.0,-14.3
400   445  419.9  0.003741    9.8          +17.1,-16.2
445   495  466.7  0.0007379   20.4         +20.2,-19.1
495   635  539.9  0.00006021  40.8         +26.0,-24.2

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.8 to 1.2 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.8 TO 1.2
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2      x  y           +-dstat (%)  +-dsys (%)
 50    60   54.5  17563       0.8          +12.4,-11.7
 60    70   64.6  6579        1.3          +11.7,-11.0
 70    80   74.6  2786        2.0          +11.3,-10.7
 80    90   84.7  1283        3.0          +11.1,-10.5
 90   100   94.7  654.0       1.1          +10.5,-9.9
100   110  104.7  338.0       1.5          +10.5,-9.9
110   125  116.9  169.0       0.5          +10.4,-9.8
125   140  132.0  74.54       0.8          +10.5,-9.9
140   155  147.0  36.13       0.5          +10.6,-10.0
155   170  162.0  17.94       0.8          +10.8,-10.2
170   190  179.2  8.458       1.0          +11.1,-10.5
190   210  199.3  3.641       0.6          +11.6,-10.9
210   230  219.3  1.633       0.8          +12.1,-11.4
230   250  239.4  0.7570      1.0          +12.7,-12.0
250   270  259.4  0.3551      1.4          +13.4,-12.7
270   300  283.6  0.1430      1.8          +14.5,-13.7
300   335  315.6  0.04104     3.0          +16.2,-15.3
335   375  352.5  0.01030     5.2          +18.8,-17.7
375   415  392.4  0.002388    9.9          +22.8,-21.2
415   520  449.5  0.0001565   19.6         +29.8,-27.1

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 1.2 to 1.6 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 1.2 TO 1.6
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2      x  y           +-dstat (%)  +-dsys (%)
 50    60   54.5  15113       0.9          +13.6,-13.0
 60    70   64.6  5225        1.5          +13.0,-12.3
 70    80   74.6  2179        2.3          +12.6,-12.1
 80    90   84.6  956.5       0.9          +11.9,-11.3
 90   100   94.7  460.1       0.4          +11.7,-11.1
100   110  104.7  233.1       0.5          +11.8,-11.2
110   125  116.9  109.9       0.6          +11.9,-11.3
125   140  131.9  45.48       1.0          +12.3,-11.6
140   155  147.0  19.83       0.7          +12.4,-11.8
155   170  162.0  9.136       1.1          +12.8,-12.1
170   190  179.2  3.734       1.4          +13.3,-12.6
190   215  201.2  1.230       0.8          +15.0,-14.4
215   240  226.2  0.3532      1.4          +16.3,-15.6
240   265  251.2  0.1083      2.1          +18.2,-17.4
265   290  276.2  0.02910     3.7          +20.7,-19.7
290   325  304.8  0.007082    5.6          +24.3,-22.9
325   415  352.3  0.0003741   11.5         +31.9,-29.5

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 1.6 to 2.0 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 1.6 TO 2.0
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2      x  y           +-dstat (%)  +-dsys (%)
 50    60   54.5  11591       1.0          +13.5,-12.9
 60    70   64.5  4020        1.8          +13.0,-12.3
 70    80   74.6  1555        0.7          +12.7,-12.1
 80    90   84.6  664.2       1.1          +12.8,-12.2
 90   100   94.7  293.3       0.5          +13.0,-12.4
100   110  104.7  135.0       0.7          +13.3,-12.7
110   125  116.8  56.40       0.4          +13.7,-13.1
125   140  131.8  20.13       0.7          +14.5,-13.9
140   160  148.9  6.279       1.1          +15.6,-14.9
160   175  166.9  1.910       0.9          +17.1,-16.3
175   190  181.9  0.6805      1.4          +18.7,-17.8
190   210  198.9  0.2176      1.8          +21.0,-20.0
210   235  220.7  0.04463     3.3          +25.1,-23.7
235   260  245.5  0.006544    7.6          +32.0,-29.7
260   320  278.4  0.0003747   16.4         +44.6,-39.6

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 2.0 to 2.4 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 2.0 TO 2.4
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2      x  y           +-dstat (%)  +-dsys (%)
 50    60   54.5  7154        1.3          +15.1,-14.3
 60    70   64.5  2263        2.3          +14.9,-14.2
 70    80   74.5  734.7       1.0          +15.2,-14.5
 80    90   84.6  268.5       1.7          +15.7,-15.0
 90   100   94.6  98.47       0.8          +16.4,-15.7
100   110  104.6  38.31       1.3          +17.4,-16.5
110   120  114.6  14.53       2.1          +18.5,-17.6
120   130  124.6  5.643       1.6          +19.8,-18.8
130   145  136.6  1.787       2.2          +21.6,-20.5
145   160  151.6  0.3752      4.6          +24.7,-23.3
160   175  166.5  0.07923     3.5          +28.9,-27.0
175   200  184.7  0.01048     6.5          +35.7,-32.9
200   230  210.0  0.0003314   18.9         +51.6,-46.2



==> D0_cone_correl.txt <==
 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.0 to 2.0 with the cone radius R = 0.7: Description of systematic sources.
 Source    Description
 duncorr   Uncorrelated uncertainty                
 dsys001   EM energy scale                         
 dsys002   Photon energy scale                     
 dsys003   High p_{T} extrapolation                
 dsys004   #eta-intercalibration                   
 dsys005   Detector showering                      
 dsys006   Luminosity                              
 dsys007   #eta-intercalibration                   
 dsys008   #eta-intercalibration                   
 dsys009   #eta-intercalibration                   
 dsys010   JES resolution bias                     
 dsys011   Resolution method                       
 dsys012   Non-Gaussian tails                      
 dsys013   Zero-suppression                        
 dsys014   Resolution                              
 dsys015   #eta-intercalibration fit               
 dsys016   JES MPF bias                            
 dsys017   JES MPF bias                            
 dsys018   Rapidity unfolding                      
 dsys019   Trigger matching                        
 dsys020   Dijet response fit                      
 dsys021   Dijet response fit                      
 dsys022   Trigger matching                        
 dsys023   CC response fit                         

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.0 to 0.4 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.0 TO 0.4
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  data(pb/GeV)    dstat(%)    had(%)	 ue(%)     totnp(\%)
 50    60  2.314e+04       0.7         -14.3	 +29.9     +11.3   
 60    70  8818            0.3         -12.9	 +26.0     +9.8    
 70    80  3772            0.5         -11.6	 +22.8     +8.5    
 80    90  1759            0.7         -10.6	 +20.2     +7.5    
 90   100  893             1.0         -9.6	 +18.0     +6.6    
100   110  482.8           0.4         -8.8	 +16.1     +5.9    
110   120  274.4           0.5         -8.1	 +14.6     +5.3    
120   130  158.8           0.3         -7.5	 +13.3     +4.8    
130   145  86.44           0.4         -6.9	 +12.0     +4.3    
145   160  43.38           0.5         -6.2	 +10.7     +3.8    
160   180  21.31           0.3         -5.6	 +9.6	   +3.4    
180   200  9.81            0.4         -5.0	 +8.6	   +3.1    
200   220  4.719           0.5         -4.6	 +7.8	   +2.9    
220   240  2.417           0.6         -4.3	 +7.3	   +2.7    
240   265  1.177           0.8         -4.0	 +6.9	   +2.6    
265   295  0.5084          1.1         -3.8	 +6.5	   +2.5    
295   325  0.2097          1.8         -3.6	 +6.3	   +2.4    
325   360  0.08189         2.6         -3.5	 +6.1	   +2.4    
360   400  0.02909         4.1         -3.4	 +6.0	   +2.4    
400   445  0.009915        6.6         -3.3	 +5.9	   +2.3    
445   490  0.003032        11.8        -3.3	 +5.8	   +2.3    
490   540  0.0005925       25.8        -3.3	 +5.8	   +2.3    
540   665  8.917e-05       40.8        -3.3	 +5.8	   +2.3    

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.0 to 0.4 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.0 TO 0.4
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  duncorr(%)   dsys001(%)   dsys002(%)   dsys003(%)   dsys004(%)   dsys005(%) 
 50    60  +1.1,-1.1    +2.7,-2.6    +1.8,-1.8    +0.0,+0.0    +0.0,+0.0    +3.0,-3.0  
 60    70  +0.8,-0.9    +2.7,-2.6    +2.0,-1.9    +0.0,+0.0    +0.0,+0.0    +2.8,-2.7  
 70    80  +0.7,-0.7    +2.7,-2.6    +2.1,-2.1    +0.0,+0.0    +0.0,+0.0    +2.8,-2.7  
 80    90  +0.6,-0.6    +2.7,-2.6    +2.2,-2.2    +0.0,+0.0    +0.0,+0.0    +2.7,-2.7  
 90   100  +0.6,-0.6    +2.7,-2.6    +2.4,-2.3    -0.0,+0.0    +0.0,+0.0    +2.8,-2.7  
100   110  +0.6,-0.6    +2.7,-2.7    +2.5,-2.4    -0.2,+0.2    +0.0,+0.0    +2.8,-2.7  
110   120  +0.5,-0.5    +2.8,-2.7    +2.6,-2.6    -0.1,+0.1    +0.0,+0.0    +2.8,-2.8  
120   130  +0.5,-0.5    +2.8,-2.7    +2.7,-2.7    +0.1,-0.1    +0.0,+0.0    +2.9,-2.8  
130   145  +0.5,-0.5    +2.9,-2.8    +2.9,-2.8    +0.2,-0.2    +0.0,+0.0    +3.0,-2.9  
145   160  +0.5,-0.5    +2.9,-2.8    +3.0,-3.0    +0.4,-0.4    +0.0,+0.0    +3.1,-3.0  
160   180  +0.5,-0.5    +3.0,-2.9    +3.2,-3.2    +0.6,-0.6    +0.0,+0.0    +3.2,-3.1  
180   200  +0.5,-0.5    +3.1,-3.0    +3.5,-3.4    +0.9,-0.9    +0.0,+0.0    +3.3,-3.2  
200   220  +0.5,-0.5    +3.2,-3.1    +3.7,-3.7    +1.2,-1.2    +0.0,+0.0    +3.5,-3.4  
220   240  +0.5,-0.5    +3.3,-3.2    +4.0,-3.9    +1.4,-1.4    +0.0,+0.0    +3.6,-3.5  
240   265  +0.6,-0.6    +3.5,-3.4    +4.3,-4.2    +1.8,-1.7    +0.0,+0.0    +3.8,-3.7  
265   295  +0.6,-0.6    +3.7,-3.6    +4.7,-4.6    +2.2,-2.1    +0.0,+0.0    +4.0,-3.9  
295   325  +0.7,-0.7    +3.9,-3.8    +5.2,-5.0    +2.7,-2.6    +0.0,+0.0    +4.3,-4.2  
325   360  +0.8,-0.8    +4.2,-4.1    +5.7,-5.5    +3.2,-3.1    +0.0,+0.0    +4.6,-4.5  
360   400  +1.0,-1.0    +4.6,-4.4    +6.4,-6.2    +4.0,-3.9    +0.0,+0.0    +5.0,-4.8  
400   445  +1.2,-1.2    +5.1,-4.9    +7.4,-7.1    +5.0,-4.8    +0.0,+0.0    +5.4,-5.3  
445   490  +1.5,-1.5    +5.8,-5.5    +8.6,-8.1    +6.2,-5.9    +0.0,+0.0    +6.0,-5.8  
490   540  +2.0,-2.1    +6.6,-6.2    +10.0,-9.5   +7.8,-7.3    +0.0,+0.0    +6.8,-6.5  
540   665  +3.0,-3.1    +8.0,-7.4    +12.5,-11.7  +10.6,-9.6   +0.0,+0.0    +8.0,-7.6  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.0 to 0.4 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.0 TO 0.4
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys006(%)   dsys007(%)   dsys008(%)   dsys009(%)   dsys010(%)   dsys011(%) 
 50    60  +6.5,-5.8    +0.5,-0.5    +0.0,+0.0    +0.0,+0.0    +1.5,-1.5    +0.4,-0.4  
 60    70  +6.5,-5.8    +0.5,-0.5    +0.0,+0.0    +0.0,+0.0    +1.2,-1.2    +0.3,-0.3  
 70    80  +6.5,-5.8    +0.5,-0.5    +0.0,+0.0    +0.0,+0.0    +1.0,-1.0    +0.3,-0.3  
 80    90  +6.5,-5.8    +0.5,-0.5    +0.0,+0.0    +0.0,+0.0    +0.9,-0.9    +0.2,-0.2  
 90   100  +6.5,-5.8    +0.5,-0.5    +0.0,+0.0    +0.0,+0.0    +0.8,-0.8    +0.2,-0.2  
100   110  +6.5,-5.8    +0.5,-0.5    +0.0,+0.0    +0.0,+0.0    +0.8,-0.8    +0.2,-0.2  
110   120  +6.5,-5.8    +0.5,-0.5    +0.0,+0.0    +0.0,+0.0    +0.7,-0.7    +0.2,-0.2  
120   130  +6.5,-5.8    +0.5,-0.5    +0.0,+0.0    +0.0,+0.0    +0.7,-0.7    +0.2,-0.2  
130   145  +6.5,-5.8    +0.6,-0.6    +0.0,+0.0    +0.0,+0.0    +0.6,-0.6    +0.2,-0.2  
145   160  +6.5,-5.8    +0.6,-0.6    +0.0,+0.0    +0.0,+0.0    +0.6,-0.6    +0.2,-0.2  
160   180  +6.5,-5.8    +0.6,-0.6    +0.0,+0.0    +0.0,+0.0    +0.6,-0.6    +0.2,-0.2  
180   200  +6.5,-5.8    +0.6,-0.6    +0.0,+0.0    +0.0,+0.0    +0.6,-0.6    +0.1,-0.1  
200   220  +6.5,-5.8    +0.6,-0.6    +0.0,+0.0    +0.0,+0.0    +0.6,-0.6    +0.1,-0.1  
220   240  +6.5,-5.8    +0.6,-0.6    +0.0,+0.0    +0.0,+0.0    +0.6,-0.6    +0.1,-0.1  
240   265  +6.5,-5.8    +0.5,-0.5    +0.0,+0.0    +0.0,+0.0    +0.6,-0.6    +0.1,-0.1  
265   295  +6.5,-5.8    +0.4,-0.4    +0.0,+0.0    +0.0,+0.0    +0.6,-0.6    +0.1,-0.1  
295   325  +6.5,-5.8    +0.3,-0.3    +0.0,+0.0    +0.0,+0.0    +0.6,-0.6    +0.1,-0.1  
325   360  +6.5,-5.8    +0.2,-0.2    +0.0,+0.0    +0.0,+0.0    +0.6,-0.6    +0.1,-0.1  
360   400  +6.5,-5.8    +0.3,-0.3    +0.0,+0.0    +0.0,+0.0    +0.6,-0.6    +0.1,-0.1  
400   445  +6.5,-5.8    +0.5,-0.5    +0.0,+0.0    +0.0,+0.0    +0.7,-0.7    +0.2,-0.2  
445   490  +6.5,-5.8    +0.8,-0.8    +0.0,+0.0    +0.0,+0.0    +0.8,-0.8    +0.2,-0.2  
490   540  +6.5,-5.8    +1.3,-1.3    +0.0,+0.0    +0.0,+0.0    +0.9,-0.9    +0.2,-0.2  
540   665  +6.5,-5.8    +1.5,-1.5    +0.0,+0.0    +0.0,+0.0    +1.0,-1.0    +0.2,-0.2  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.0 to 0.4 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.0 TO 0.4
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys012(%)   dsys013(%)   dsys014(%)   dsys015(%)   dsys016(%)   dsys017(%) 
 50    60  +0.3,-0.3    +4.0,-3.9    +1.1,-1.1    +0.0,+0.0    +3.0,-2.9    +0.0,+0.0  
 60    70  +0.2,-0.2    +3.6,-3.5    +0.9,-0.9    +0.0,+0.0    +2.7,-2.7    +0.0,+0.0  
 70    80  +0.1,-0.2    +3.3,-3.3    +0.8,-0.8    +0.0,+0.0    +2.5,-2.4    +0.0,+0.0  
 80    90  +0.1,-0.2    +3.1,-3.0    +0.8,-0.8    +0.0,+0.0    +2.3,-2.2    +0.0,+0.0  
 90   100  +0.1,-0.1    +2.9,-2.9    +0.7,-0.7    +0.0,+0.0    +2.1,-2.1    +0.0,+0.0  
100   110  +0.1,-0.1    +2.7,-2.7    +0.7,-0.7    +0.0,+0.0    +2.0,-1.9    +0.0,+0.0  
110   120  +0.1,-0.1    +2.6,-2.5    +0.6,-0.6    +0.0,+0.0    +1.8,-1.8    +0.0,+0.0  
120   130  +0.1,-0.1    +2.5,-2.4    +0.6,-0.6    +0.0,+0.0    +1.7,-1.7    +0.0,+0.0  
130   145  +0.2,-0.1    +2.3,-2.3    +0.6,-0.6    +0.0,+0.0    +1.7,-1.7    +0.0,+0.0  
145   160  +0.1,-0.1    +2.2,-2.1    +0.6,-0.6    +0.0,+0.0    +1.6,-1.6    +0.0,+0.0  
160   180  +0.1,-0.1    +2.0,-2.0    +0.6,-0.6    +0.0,+0.0    +1.6,-1.6    +0.0,+0.0  
180   200  +0.1,-0.1    +1.9,-1.8    +0.6,-0.6    +0.0,+0.0    +1.7,-1.7    +0.0,+0.0  
200   220  +0.1,-0.1    +1.7,-1.7    +0.6,-0.6    +0.0,+0.0    +1.7,-1.7    +0.0,+0.0  
220   240  +0.1,-0.1    +1.6,-1.6    +0.6,-0.6    +0.0,+0.0    +1.8,-1.8    +0.0,+0.0  
240   265  +0.1,-0.1    +1.5,-1.5    +0.6,-0.6    +0.0,+0.0    +1.9,-1.9    +0.0,+0.0  
265   295  +0.1,-0.1    +1.4,-1.4    +0.7,-0.7    +0.0,+0.0    +2.0,-2.0    +0.0,+0.0  
295   325  +0.1,-0.1    +1.4,-1.3    +0.7,-0.7    +0.0,+0.0    +2.1,-2.1    +0.0,+0.0  
325   360  +0.1,-0.1    +1.3,-1.3    +0.8,-0.8    +0.0,+0.0    +2.3,-2.3    +0.0,+0.0  
360   400  +0.1,-0.1    +1.2,-1.2    +0.9,-0.9    +0.0,+0.0    +2.6,-2.6    +0.0,+0.0  
400   445  +0.1,-0.1    +1.2,-1.2    +1.1,-1.1    +0.0,+0.0    +3.0,-3.0    +0.0,+0.0  
445   490  +0.1,-0.1    +1.2,-1.2    +1.3,-1.3    +0.0,+0.0    +3.5,-3.4    +0.0,+0.0  
490   540  +0.1,-0.1    +1.3,-1.3    +1.7,-1.7    +0.0,+0.0    +4.2,-4.1    +0.0,+0.0  
540   665  +0.1,-0.1    +1.5,-1.4    +2.4,-2.4    +0.0,+0.0    +5.5,-5.4    +0.0,+0.0  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.0 to 0.4 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.0 TO 0.4
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys018(%)   dsys019(%)   dsys020(%)   dsys021(%)   dsys022(%)   dsys023(%) 
 50    60  +0.1,-0.1    +0.2,-0.2    +0.8,-0.8    +6.1,-5.9    +2.1,-2.1    -0.1,+0.1  
 60    70  +0.0,-0.0    +0.2,-0.2    -0.4,+0.4    +4.9,-4.8    +1.4,-1.4    -0.2,+0.2  
 70    80  +0.0,-0.0    +0.2,-0.2    -1.1,+1.2    +4.0,-3.9    +1.4,-1.4    -0.3,+0.3  
 80    90  +0.0,-0.0    +0.2,-0.2    -1.6,+1.6    +3.3,-3.2    +1.4,-1.4    -0.3,+0.3  
 90   100  +0.0,-0.0    +0.2,-0.2    -1.9,+1.9    +2.7,-2.7    +1.4,-1.4    -0.4,+0.4  
100   110  +0.0,-0.0    +0.2,-0.2    -2.0,+2.1    +2.2,-2.2    +1.0,-1.0    -0.4,+0.4  
110   120  +0.0,-0.0    +0.2,-0.2    -2.1,+2.2    +1.9,-1.8    +1.0,-1.0    -0.4,+0.4  
120   130  +0.0,-0.0    +0.2,-0.2    -2.1,+2.2    +1.5,-1.5    +0.0,+0.0    -0.4,+0.4  
130   145  +0.0,-0.0    +0.5,-0.5    -2.1,+2.2    +1.2,-1.2    +0.0,+0.0    -0.4,+0.4  
145   160  +0.0,-0.0    +0.5,-0.5    -2.0,+2.1    +0.9,-0.9    +0.0,+0.0    -0.4,+0.4  
160   180  +0.0,-0.0    +0.7,-0.7    -1.9,+1.9    +0.7,-0.7    +0.0,+0.0    -0.4,+0.4  
180   200  +0.0,-0.0    +0.7,-0.7    -1.7,+1.7    +0.5,-0.5    +0.0,+0.0    -0.4,+0.4  
200   220  +0.0,-0.0    +0.9,-0.9    -1.4,+1.4    +0.3,-0.3    +0.0,+0.0    -0.3,+0.3  
220   240  +0.0,-0.0    +0.9,-0.9    -1.2,+1.2    +0.3,-0.3    +0.0,+0.0    -0.3,+0.3  
240   265  +0.0,-0.0    +0.9,-0.9    -0.9,+0.9    +0.4,-0.4    +0.0,+0.0    -0.2,+0.2  
265   295  +0.0,-0.0    +0.9,-0.9    -0.6,+0.6    +0.5,-0.5    +0.0,+0.0    -0.1,+0.1  
295   325  +0.0,-0.0    +0.9,-0.9    -0.2,+0.2    +0.6,-0.6    +0.0,+0.0    +0.1,-0.1  
325   360  +0.0,-0.0    +0.9,-0.9    +0.1,-0.1    +0.7,-0.7    +0.0,+0.0    +0.3,-0.3  
360   400  +0.0,-0.0    +0.9,-0.9    +0.5,-0.5    +0.8,-0.8    +0.0,+0.0    +0.5,-0.5  
400   445  +0.0,-0.0    +0.9,-0.9    +0.9,-0.9    +0.9,-0.9    +0.0,+0.0    +0.9,-0.9  
445   490  +0.0,-0.0    +0.9,-0.9    +1.2,-1.2    +1.0,-1.0    +0.0,+0.0    +1.4,-1.4  
490   540  +0.0,-0.0    +0.9,-0.9    +1.4,-1.4    +1.1,-1.1    +0.0,+0.0    +2.1,-2.1  
540   665  +0.0,-0.0    +0.9,-0.9    +1.5,-1.5    +1.2,-1.2    +0.0,+0.0    +3.3,-3.2  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.4 to 0.8 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.4 TO 0.8
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  data(pb/GeV)    dstat(%)    had(%)	 ue(%)     totnp(\%)
 50    60  2.157e+04       0.8         -14.3	 +30.6     +11.9   
 60    70  8106            0.3         -12.8	 +26.4     +10.2   
 70    80  3471            0.5         -11.6	 +23.1     +8.9    
 80    90  1611            0.7         -10.5	 +20.3     +7.7    
 90   100  799.8           1.0         -9.5	 +18.0     +6.8    
100   110  435.3           0.4         -8.7	 +16.1     +6.0    
110   120  241.5           0.6         -8.0	 +14.5     +5.4    
120   130  140.9           0.4         -7.4	 +13.2     +4.8    
130   145  76.38           0.4         -6.8	 +11.9     +4.3    
145   160  38.05           0.6         -6.1	 +10.6     +3.8    
160   180  18.11           0.3         -5.5	 +9.5	   +3.4    
180   200  8.105           0.4         -5.0	 +8.5	   +3.1    
200   220  3.779           0.5         -4.6	 +7.8	   +2.8    
220   240  1.853           0.7         -4.3	 +7.3	   +2.7    
240   265  0.8718          0.9         -4.1	 +6.9	   +2.5    
265   295  0.3532          1.3         -3.9	 +6.6	   +2.5    
295   325  0.1381          2.1         -3.7	 +6.4	   +2.4    
325   360  0.0527          3.1         -3.6	 +6.2	   +2.4    
360   400  0.01539         5.3         -3.6	 +6.1	   +2.3    
400   445  0.003741        9.8         -3.5	 +6.1	   +2.3    
445   495  0.0007379       20.4        -3.5	 +6.0	   +2.3    
495   635  6.021e-05       40.8        -3.5	 +6.0	   +2.3    

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.4 to 0.8 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.4 TO 0.8
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  duncorr(%)   dsys001(%)   dsys002(%)   dsys003(%)   dsys004(%)   dsys005(%) 
 50    60  +1.2,-1.2    +2.7,-2.6    +1.9,-1.9    +0.0,+0.0    +0.0,+0.0    +3.1,-3.1  
 60    70  +0.9,-0.9    +2.7,-2.6    +2.1,-2.1    +0.0,+0.0    +0.0,+0.0    +2.9,-2.8  
 70    80  +0.8,-0.8    +2.7,-2.6    +2.2,-2.2    +0.0,+0.0    +0.0,+0.0    +2.9,-2.8  
 80    90  +0.7,-0.7    +2.7,-2.7    +2.4,-2.3    -0.1,+0.1    +0.0,+0.0    +2.8,-2.8  
 90   100  +0.7,-0.7    +2.8,-2.7    +2.5,-2.5    -0.1,+0.1    +0.0,+0.0    +2.9,-2.8  
100   110  +0.6,-0.6    +2.8,-2.7    +2.7,-2.6    +0.0,-0.0    +0.0,+0.0    +2.9,-2.9  
110   120  +0.6,-0.6    +2.8,-2.7    +2.8,-2.7    +0.2,-0.2    +0.0,+0.0    +3.0,-2.9  
120   130  +0.6,-0.6    +2.9,-2.8    +2.9,-2.9    +0.3,-0.3    +0.0,+0.0    +3.1,-3.0  
130   145  +0.6,-0.6    +2.9,-2.8    +3.1,-3.0    +0.5,-0.5    +0.0,+0.0    +3.1,-3.1  
145   160  +0.6,-0.6    +3.0,-2.9    +3.3,-3.2    +0.7,-0.7    +0.0,+0.0    +3.3,-3.2  
160   180  +0.6,-0.6    +3.1,-3.0    +3.5,-3.4    +1.0,-1.0    +0.0,+0.0    +3.4,-3.3  
180   200  +0.6,-0.6    +3.2,-3.1    +3.8,-3.7    +1.3,-1.3    +0.0,+0.0    +3.6,-3.5  
200   220  +0.6,-0.6    +3.4,-3.3    +4.1,-4.0    +1.6,-1.6    +0.0,+0.0    +3.7,-3.7  
220   240  +0.7,-0.7    +3.5,-3.4    +4.4,-4.3    +1.9,-1.9    +0.0,+0.0    +3.9,-3.8  
240   265  +0.7,-0.7    +3.7,-3.6    +4.8,-4.6    +2.3,-2.2    +0.0,+0.0    +4.2,-4.1  
265   295  +0.8,-0.8    +4.0,-3.8    +5.3,-5.1    +2.8,-2.7    +0.0,+0.0    +4.5,-4.4  
295   325  +0.9,-0.9    +4.3,-4.2    +5.9,-5.7    +3.4,-3.3    +0.0,+0.0    +4.8,-4.7  
325   360  +1.1,-1.1    +4.7,-4.5    +6.6,-6.3    +4.1,-4.0    +0.0,+0.0    +5.3,-5.1  
360   400  +1.3,-1.3    +5.3,-5.0    +7.5,-7.2    +5.1,-4.8    +0.0,+0.0    +5.8,-5.6  
400   445  +1.7,-1.8    +6.0,-5.7    +8.8,-8.4    +6.4,-6.0    +0.0,+0.0    +6.5,-6.3  
445   495  +2.4,-2.4    +7.0,-6.6    +10.5,-9.9   +8.2,-7.6    +0.0,+0.0    +7.4,-7.1  
495   635  +3.7,-3.7    +8.6,-8.0    +13.4,-12.5  +11.3,-10.2  +0.0,+0.0    +9.0,-8.5  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.4 to 0.8 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.4 TO 0.8
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys006(%)   dsys007(%)   dsys008(%)   dsys009(%)   dsys010(%)   dsys011(%) 
 50    60  +6.5,-5.8    +2.6,-2.5    +0.0,+0.0    +0.0,+0.0    +1.9,-1.9    -1.2,+1.2  
 60    70  +6.5,-5.8    +2.6,-2.5    +0.0,+0.0    +0.0,+0.0    +1.6,-1.6    -1.0,+1.0  
 70    80  +6.5,-5.8    +2.6,-2.5    +0.0,+0.0    +0.0,+0.0    +1.4,-1.4    -0.8,+0.8  
 80    90  +6.5,-5.8    +2.6,-2.6    +0.0,+0.0    +0.0,+0.0    +1.3,-1.3    -0.7,+0.6  
 90   100  +6.5,-5.8    +2.7,-2.6    +0.0,+0.0    +0.0,+0.0    +1.2,-1.2    -0.5,+0.5  
100   110  +6.5,-5.8    +2.7,-2.6    +0.0,+0.0    +0.0,+0.0    +1.1,-1.1    -0.5,+0.4  
110   120  +6.5,-5.8    +2.8,-2.7    +0.0,+0.0    +0.0,+0.0    +1.1,-1.1    -0.4,+0.4  
120   130  +6.5,-5.8    +2.8,-2.7    +0.0,+0.0    +0.0,+0.0    +1.1,-1.1    -0.3,+0.3  
130   145  +6.5,-5.8    +2.9,-2.8    +0.0,+0.0    +0.0,+0.0    +1.1,-1.1    -0.3,+0.3  
145   160  +6.5,-5.8    +3.0,-2.9    +0.0,+0.0    +0.0,+0.0    +1.1,-1.1    -0.2,+0.2  
160   180  +6.5,-5.8    +3.1,-3.0    +0.0,+0.0    +0.0,+0.0    +1.1,-1.1    -0.1,+0.1  
180   200  +6.5,-5.8    +3.2,-3.1    +0.0,+0.0    +0.0,+0.0    +1.1,-1.1    -0.0,+0.0  
200   220  +6.5,-5.8    +3.2,-3.1    +0.0,+0.0    +0.0,+0.0    +1.1,-1.1    +0.0,-0.0  
220   240  +6.5,-5.8    +3.3,-3.1    +0.0,+0.0    +0.0,+0.0    +1.1,-1.1    +0.1,-0.1  
240   265  +6.5,-5.8    +3.3,-3.2    +0.0,+0.0    +0.0,+0.0    +1.2,-1.2    +0.2,-0.2  
265   295  +6.5,-5.8    +3.4,-3.3    +0.0,+0.0    +0.0,+0.0    +1.2,-1.2    +0.3,-0.3  
295   325  +6.5,-5.8    +3.5,-3.4    +0.0,+0.0    +0.0,+0.0    +1.3,-1.3    +0.4,-0.4  
325   360  +6.5,-5.8    +3.7,-3.6    +0.0,+0.0    +0.0,+0.0    +1.4,-1.4    +0.5,-0.5  
360   400  +6.5,-5.8    +4.1,-3.9    +0.0,+0.0    +0.0,+0.0    +1.5,-1.5    +0.8,-0.8  
400   445  +6.5,-5.8    +4.6,-4.4    +0.0,+0.0    +0.0,+0.0    +1.7,-1.7    +1.1,-1.1  
445   495  +6.5,-5.8    +5.6,-5.3    +0.0,+0.0    +0.0,+0.0    +1.9,-1.9    +1.6,-1.6  
495   635  +6.5,-5.8    +8.0,-7.4    +0.0,+0.0    +0.0,+0.0    +2.4,-2.3    +2.6,-2.6  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.4 to 0.8 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.4 TO 0.8
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys012(%)   dsys013(%)   dsys014(%)   dsys015(%)   dsys016(%)   dsys017(%) 
 50    60  +0.5,-0.4    +4.1,-4.0    +1.2,-1.2    +0.5,-0.5    +3.1,-2.9    +0.0,+0.0  
 60    70  +0.3,-0.2    +3.8,-3.7    +1.1,-1.1    +0.5,-0.5    +2.7,-2.6    +0.0,+0.0  
 70    80  +0.2,-0.1    +3.5,-3.4    +1.0,-1.0    +0.4,-0.4    +2.4,-2.3    +0.0,+0.0  
 80    90  +0.2,-0.1    +3.3,-3.2    +0.9,-0.9    +0.4,-0.4    +2.2,-2.1    +0.0,+0.0  
 90   100  +0.2,-0.1    +3.1,-3.0    +0.8,-0.8    +0.4,-0.4    +2.0,-2.0    +0.0,+0.0  
100   110  +0.2,-0.1    +2.9,-2.8    +0.8,-0.8    +0.4,-0.4    +1.9,-1.8    +0.0,+0.0  
110   120  +0.2,-0.1    +2.7,-2.7    +0.8,-0.8    +0.4,-0.4    +1.8,-1.7    +0.0,+0.0  
120   130  +0.2,-0.1    +2.6,-2.5    +0.7,-0.7    +0.4,-0.4    +1.7,-1.6    +0.0,+0.0  
130   145  +0.2,-0.2    +2.4,-2.4    +0.7,-0.7    +0.4,-0.4    +1.6,-1.5    +0.0,+0.0  
145   160  +0.2,-0.1    +2.3,-2.3    +0.7,-0.7    +0.4,-0.4    +1.5,-1.5    +0.0,+0.0  
160   180  +0.2,-0.1    +2.1,-2.1    +0.7,-0.7    +0.4,-0.4    +1.6,-1.5    +0.0,+0.0  
180   200  +0.2,-0.1    +2.0,-2.0    +0.7,-0.7    +0.4,-0.4    +1.6,-1.6    +0.0,+0.0  
200   220  +0.2,-0.1    +1.9,-1.9    +0.7,-0.7    +0.4,-0.4    +1.7,-1.7    +0.0,+0.0  
220   240  +0.1,-0.1    +1.8,-1.8    +0.8,-0.8    +0.4,-0.4    +1.8,-1.8    +0.0,+0.0  
240   265  +0.1,-0.1    +1.7,-1.7    +0.8,-0.8    +0.5,-0.5    +1.9,-1.9    +0.0,+0.0  
265   295  +0.1,-0.1    +1.6,-1.6    +0.9,-0.9    +0.6,-0.6    +2.1,-2.0    +0.0,+0.0  
295   325  +0.1,-0.1    +1.5,-1.5    +1.0,-1.0    +0.8,-0.8    +2.3,-2.3    +0.0,+0.0  
325   360  +0.1,-0.1    +1.5,-1.5    +1.1,-1.1    +1.0,-1.0    +2.6,-2.5    +0.0,+0.0  
360   400  +0.1,-0.1    +1.5,-1.4    +1.3,-1.3    +1.4,-1.3    +2.9,-2.9    +0.0,+0.0  
400   445  +0.1,-0.1    +1.5,-1.5    +1.6,-1.6    +1.7,-1.7    +3.5,-3.5    +0.0,+0.0  
445   495  +0.1,-0.1    +1.5,-1.5    +2.1,-2.1    +2.3,-2.3    +4.4,-4.3    +0.0,+0.0  
495   635  +0.1,-0.1    +1.7,-1.7    +3.1,-3.1    +3.4,-3.3    +6.0,-5.8    +0.0,+0.0  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.4 to 0.8 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.4 TO 0.8
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys018(%)   dsys019(%)   dsys020(%)   dsys021(%)   dsys022(%)   dsys023(%) 
 50    60  +0.0,-0.0    +0.2,-0.2    +0.8,-0.8    +5.4,-5.2    +2.1,-2.1    -0.1,+0.1  
 60    70  +0.0,-0.0    +0.2,-0.2    -0.4,+0.4    +4.3,-4.2    +1.4,-1.4    -0.2,+0.2  
 70    80  +0.0,-0.0    +0.2,-0.2    -1.2,+1.2    +3.5,-3.4    +1.4,-1.4    -0.3,+0.3  
 80    90  +0.0,-0.0    +0.2,-0.2    -1.6,+1.7    +2.8,-2.8    +1.4,-1.4    -0.3,+0.3  
 90   100  +0.0,-0.0    +0.2,-0.2    -1.9,+2.0    +2.3,-2.3    +1.4,-1.4    -0.4,+0.4  
100   110  +0.0,-0.0    +0.2,-0.2    -2.1,+2.1    +1.9,-1.9    +1.0,-1.0    -0.4,+0.4  
110   120  +0.0,-0.0    +0.2,-0.2    -2.2,+2.2    +1.6,-1.6    +1.0,-1.0    -0.4,+0.4  
120   130  +0.0,-0.0    +0.2,-0.2    -2.2,+2.2    +1.3,-1.3    +0.0,+0.0    -0.4,+0.4  
130   145  +0.0,-0.0    +0.5,-0.5    -2.2,+2.2    +1.1,-1.1    +0.0,+0.0    -0.4,+0.4  
145   160  +0.0,-0.0    +0.5,-0.5    -2.1,+2.1    +0.8,-0.8    +0.0,+0.0    -0.4,+0.4  
160   180  +0.0,-0.0    +0.7,-0.7    -1.9,+2.0    +0.6,-0.6    +0.0,+0.0    -0.4,+0.4  
180   200  +0.0,-0.0    +0.7,-0.7    -1.7,+1.7    +0.4,-0.4    +0.0,+0.0    -0.4,+0.4  
200   220  +0.0,-0.0    +0.9,-0.9    -1.5,+1.5    +0.3,-0.3    +0.0,+0.0    -0.3,+0.3  
220   240  +0.0,-0.0    +0.9,-0.9    -1.2,+1.2    +0.3,-0.3    +0.0,+0.0    -0.3,+0.3  
240   265  +0.0,-0.0    +0.9,-0.9    -0.9,+0.9    +0.4,-0.4    +0.0,+0.0    -0.2,+0.2  
265   295  +0.0,-0.0    +0.9,-0.9    -0.6,+0.6    +0.5,-0.5    +0.0,+0.0    -0.1,+0.1  
295   325  +0.0,-0.0    +0.9,-0.9    -0.2,+0.2    +0.6,-0.6    +0.0,+0.0    +0.1,-0.1  
325   360  +0.0,-0.0    +0.9,-0.9    +0.2,-0.2    +0.7,-0.7    +0.0,+0.0    +0.3,-0.3  
360   400  +0.0,-0.0    +0.9,-0.9    +0.6,-0.6    +0.9,-0.9    +0.0,+0.0    +0.7,-0.7  
400   445  +0.1,-0.1    +0.9,-0.9    +1.1,-1.0    +1.0,-1.0    +0.0,+0.0    +1.1,-1.1  
445   495  +0.1,-0.1    +0.9,-0.9    +1.5,-1.4    +1.2,-1.2    +0.0,+0.0    +1.8,-1.8  
495   635  +0.3,-0.3    +0.9,-0.9    +1.8,-1.7    +1.3,-1.3    +0.0,+0.0    +3.0,-2.9  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.8 to 1.2 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.8 TO 1.2
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  data(pb/GeV)    dstat(%)    had(%)	 ue(%)     totnp(\%)
 50    60  1.756e+04       0.8         -14.3	 +32.4     +13.5   
 60    70  6579            1.3         -12.7	 +27.5     +11.4   
 70    80  2786            2.0         -11.3	 +23.6     +9.7    
 80    90  1283            3.0         -10.1	 +20.5     +8.3    
 90   100  654             1.1         -9.2	 +18.0     +7.1    
100   110  338             1.5         -8.4	 +15.9     +6.2    
110   125  169             0.5         -7.6	 +14.0     +5.4    
125   140  74.54           0.8         -6.8	 +12.1     +4.5    
140   155  36.13           0.5         -6.2	 +10.8     +3.9    
155   170  17.94           0.8         -5.7	 +9.7	   +3.5    
170   190  8.458           1.0         -5.3	 +8.9	   +3.1    
190   210  3.641           0.6         -5.0	 +8.2	   +2.8    
210   230  1.633           0.8         -4.7	 +7.7	   +2.6    
230   250  0.757           1.0         -4.5	 +7.4	   +2.5    
250   270  0.3551          1.4         -4.4	 +7.1	   +2.4    
270   300  0.143           1.8         -4.3	 +6.9	   +2.3    
300   335  0.04104         3.0         -4.2	 +6.8	   +2.3    
335   375  0.0103          5.2         -4.2	 +6.7	   +2.3    
375   415  0.002388        9.9         -4.1	 +6.7	   +2.2    
415   520  0.0001565       19.6        -4.1	 +6.6	   +2.2    

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.8 to 1.2 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.8 TO 1.2
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  duncorr(%)   dsys001(%)   dsys002(%)   dsys003(%)   dsys004(%)   dsys005(%) 
 50    60  +1.6,-1.6    +2.7,-2.7    +2.2,-2.1    +0.0,+0.0    +0.0,+0.0    +3.2,-3.2  
 60    70  +1.3,-1.3    +2.7,-2.6    +2.3,-2.3    -0.1,+0.1    +0.0,+0.0    +3.0,-2.9  
 70    80  +1.1,-1.1    +2.7,-2.7    +2.5,-2.4    -0.1,+0.1    +0.0,+0.0    +3.0,-2.9  
 80    90  +1.0,-1.0    +2.8,-2.7    +2.6,-2.6    +0.1,-0.1    +0.0,+0.0    +3.0,-2.9  
 90   100  +0.9,-0.9    +2.8,-2.7    +2.8,-2.7    +0.3,-0.3    +0.0,+0.0    +3.0,-2.9  
100   110  +0.9,-0.9    +2.8,-2.8    +2.9,-2.9    +0.5,-0.5    +0.0,+0.0    +3.1,-3.0  
110   125  +0.8,-0.8    +2.9,-2.8    +3.1,-3.0    +0.7,-0.7    +0.0,+0.0    +3.2,-3.1  
125   140  +0.8,-0.8    +3.0,-2.9    +3.4,-3.3    +1.0,-1.0    +0.0,+0.0    +3.3,-3.2  
140   155  +0.8,-0.8    +3.1,-3.0    +3.6,-3.5    +1.2,-1.2    +0.0,+0.0    +3.4,-3.4  
155   170  +0.9,-0.9    +3.2,-3.1    +3.8,-3.7    +1.5,-1.5    +0.0,+0.0    +3.6,-3.5  
170   190  +1.0,-1.0    +3.3,-3.2    +4.1,-4.0    +1.8,-1.8    +0.0,+0.0    +3.8,-3.7  
190   210  +1.1,-1.1    +3.5,-3.4    +4.5,-4.4    +2.2,-2.1    +0.0,+0.0    +4.0,-3.9  
210   230  +1.2,-1.2    +3.7,-3.6    +4.9,-4.7    +2.6,-2.5    +0.0,+0.0    +4.3,-4.2  
230   250  +1.3,-1.3    +4.0,-3.8    +5.3,-5.1    +3.0,-2.9    +0.0,+0.0    +4.5,-4.4  
250   270  +1.5,-1.5    +4.2,-4.1    +5.8,-5.6    +3.5,-3.4    +0.0,+0.0    +4.8,-4.7  
270   300  +1.8,-1.8    +4.6,-4.4    +6.4,-6.1    +4.1,-4.0    +0.0,+0.0    +5.2,-5.1  
300   335  +2.3,-2.3    +5.1,-4.9    +7.3,-7.0    +5.0,-4.8    +0.0,+0.0    +5.8,-5.6  
335   375  +3.1,-3.1    +5.8,-5.5    +8.5,-8.1    +6.3,-5.9    +0.0,+0.0    +6.5,-6.3  
375   415  +4.5,-4.5    +6.7,-6.3    +10.2,-9.6   +8.1,-7.5    +0.0,+0.0    +7.5,-7.2  
415   520  +7.1,-7.0    +8.0,-7.4    +12.6,-11.7  +10.8,-9.8   +0.0,+0.0    +8.8,-8.4  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.8 to 1.2 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.8 TO 1.2
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys006(%)   dsys007(%)   dsys008(%)   dsys009(%)   dsys010(%)   dsys011(%) 
 50    60  +6.5,-5.8    +2.6,-2.5    +0.0,+0.0    +0.0,+0.0    +2.6,-2.6    -0.9,+0.9  
 60    70  +6.5,-5.8    +2.6,-2.5    +0.0,+0.0    +0.0,+0.0    +2.3,-2.3    -0.9,+0.9  
 70    80  +6.5,-5.8    +2.6,-2.6    +0.0,+0.0    +0.0,+0.0    +2.1,-2.1    -1.0,+1.0  
 80    90  +6.5,-5.8    +2.7,-2.6    +0.0,+0.0    +0.0,+0.0    +2.0,-1.9    -1.0,+1.0  
 90   100  +6.5,-5.8    +2.7,-2.6    +0.0,+0.0    +0.0,+0.0    +1.9,-1.9    -1.1,+1.1  
100   110  +6.5,-5.8    +2.8,-2.7    +0.0,+0.0    +0.0,+0.0    +1.8,-1.8    -1.1,+1.1  
110   125  +6.5,-5.8    +2.9,-2.8    +0.0,+0.0    +0.0,+0.0    +1.8,-1.8    -1.2,+1.2  
125   140  +6.5,-5.8    +3.0,-2.9    +0.0,+0.0    +0.0,+0.0    +1.8,-1.8    -1.3,+1.3  
140   155  +6.5,-5.8    +3.1,-3.0    +0.0,+0.0    +0.0,+0.0    +1.8,-1.8    -1.4,+1.4  
155   170  +6.5,-5.8    +3.2,-3.1    +0.0,+0.0    +0.0,+0.0    +1.9,-1.9    -1.5,+1.5  
170   190  +6.5,-5.8    +3.3,-3.2    +0.0,+0.0    +0.0,+0.0    +1.9,-1.9    -1.7,+1.7  
190   210  +6.5,-5.8    +3.5,-3.4    +0.0,+0.0    +0.0,+0.0    +2.0,-2.0    -1.9,+1.9  
210   230  +6.5,-5.8    +3.7,-3.6    +0.0,+0.0    +0.0,+0.0    +2.1,-2.1    -2.2,+2.1  
230   250  +6.5,-5.8    +3.9,-3.8    +0.0,+0.0    +0.0,+0.0    +2.2,-2.2    -2.4,+2.4  
250   270  +6.5,-5.8    +4.2,-4.0    +0.0,+0.0    +0.0,+0.0    +2.3,-2.3    -2.8,+2.8  
270   300  +6.5,-5.8    +4.6,-4.4    +0.0,+0.0    +0.0,+0.0    +2.5,-2.4    -3.2,+3.3  
300   335  +6.5,-5.8    +5.3,-5.1    +0.0,+0.0    +0.0,+0.0    +2.7,-2.7    -4.0,+4.1  
335   375  +6.5,-5.8    +6.5,-6.1    +0.0,+0.0    +0.0,+0.0    +3.1,-3.0    -5.2,+5.4  
375   415  +6.5,-5.8    +8.4,-7.7    +0.0,+0.0    +0.0,+0.0    +3.5,-3.5    -6.9,+7.3  
415   520  +6.5,-5.8    +11.6,-10.5  +0.0,+0.0    +0.0,+0.0    +4.3,-4.1    -9.8,+10.9 

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.8 to 1.2 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.8 TO 1.2
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys012(%)   dsys013(%)   dsys014(%)   dsys015(%)   dsys016(%)   dsys017(%) 
 50    60  +2.4,-1.6    +4.2,-4.1    +1.6,-1.6    +0.9,-0.9    +3.0,-2.9    +0.0,+0.0  
 60    70  +2.1,-1.4    +3.9,-3.8    +1.5,-1.5    +0.8,-0.7    +2.7,-2.6    +0.0,+0.0  
 70    80  +1.9,-1.3    +3.6,-3.6    +1.4,-1.4    +0.7,-0.7    +2.4,-2.3    +0.0,+0.0  
 80    90  +1.8,-1.2    +3.4,-3.3    +1.3,-1.3    +0.6,-0.6    +2.1,-2.1    +0.0,+0.0  
 90   100  +1.8,-1.2    +3.2,-3.1    +1.3,-1.3    +0.6,-0.6    +1.9,-1.9    +0.0,+0.0  
100   110  +1.7,-1.2    +3.0,-3.0    +1.2,-1.2    +0.6,-0.6    +1.8,-1.7    +0.0,+0.0  
110   125  +1.7,-1.2    +2.9,-2.8    +1.2,-1.2    +0.6,-0.6    +1.6,-1.6    +0.0,+0.0  
125   140  +1.7,-1.1    +2.7,-2.6    +1.2,-1.2    +0.6,-0.6    +1.5,-1.4    +0.0,+0.0  
140   155  +1.7,-1.2    +2.5,-2.5    +1.2,-1.2    +0.6,-0.6    +1.4,-1.3    +0.0,+0.0  
155   170  +1.7,-1.2    +2.4,-2.4    +1.3,-1.3    +0.6,-0.6    +1.4,-1.4    +0.0,+0.0  
170   190  +1.7,-1.2    +2.3,-2.3    +1.3,-1.3    +0.6,-0.6    +1.4,-1.4    +0.0,+0.0  
190   210  +1.7,-1.2    +2.2,-2.1    +1.4,-1.4    +0.6,-0.6    +1.5,-1.5    +0.0,+0.0  
210   230  +1.8,-1.2    +2.1,-2.1    +1.5,-1.5    +0.7,-0.7    +1.6,-1.6    +0.0,+0.0  
230   250  +1.8,-1.2    +2.0,-2.0    +1.7,-1.7    +0.9,-0.8    +1.7,-1.6    +0.0,+0.0  
250   270  +1.9,-1.2    +2.0,-1.9    +1.8,-1.8    +1.0,-1.0    +1.8,-1.7    +0.0,+0.0  
270   300  +2.1,-1.3    +1.9,-1.9    +2.1,-2.1    +1.2,-1.2    +1.9,-1.9    +0.0,+0.0  
300   335  +2.3,-1.4    +1.9,-1.9    +2.5,-2.5    +1.4,-1.4    +2.1,-2.1    +0.0,+0.0  
335   375  +2.8,-1.6    +1.9,-1.8    +3.2,-3.1    +1.7,-1.7    +2.4,-2.3    +0.0,+0.0  
375   415  +3.7,-2.0    +1.9,-1.9    +4.1,-4.0    +2.2,-2.2    +2.8,-2.7    +0.0,+0.0  
415   520  +5.9,-3.1    +2.0,-2.0    +5.9,-5.7    +3.1,-3.0    +3.3,-3.2    +0.0,+0.0  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 0.8 to 1.2 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 0.8 TO 1.2
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys018(%)   dsys019(%)   dsys020(%)   dsys021(%)   dsys022(%)   dsys023(%) 
 50    60  +0.0,-0.0    +0.2,-0.2    +0.8,-0.8    +4.5,-4.4    +3.9,-3.9    -0.1,+0.1  
 60    70  +0.0,-0.0    +0.2,-0.2    -0.4,+0.4    +3.5,-3.4    +3.9,-3.9    -0.2,+0.2  
 70    80  +0.0,-0.0    +0.2,-0.2    -1.2,+1.2    +2.8,-2.8    +3.9,-3.9    -0.3,+0.3  
 80    90  +0.0,-0.0    +0.2,-0.2    -1.6,+1.7    +2.3,-2.3    +3.9,-3.9    -0.3,+0.3  
 90   100  +0.0,-0.0    +0.2,-0.2    -1.9,+2.0    +1.9,-1.9    +2.0,-2.0    -0.4,+0.4  
100   110  +0.0,-0.0    +0.2,-0.2    -2.1,+2.2    +1.6,-1.6    +2.0,-2.0    -0.4,+0.4  
110   125  +0.0,-0.0    +0.2,-0.2    -2.2,+2.3    +1.3,-1.3    +1.4,-1.4    -0.4,+0.4  
125   140  +0.0,-0.0    +0.2,-0.2    -2.2,+2.3    +1.1,-1.0    +1.4,-1.4    -0.5,+0.5  
140   155  +0.0,-0.0    +0.5,-0.5    -2.2,+2.2    +0.8,-0.8    +0.0,+0.0    -0.5,+0.5  
155   170  +0.0,-0.0    +0.5,-0.5    -2.1,+2.1    +0.6,-0.6    +0.0,+0.0    -0.4,+0.5  
170   190  +0.0,-0.0    +0.5,-0.5    -1.9,+1.9    +0.5,-0.5    +0.0,+0.0    -0.4,+0.4  
190   210  +0.0,-0.0    +1.2,-1.2    -1.7,+1.7    +0.3,-0.3    +0.0,+0.0    -0.4,+0.4  
210   230  +0.0,-0.0    +1.2,-1.2    -1.4,+1.4    +0.2,-0.2    +0.0,+0.0    -0.3,+0.3  
230   250  +0.0,-0.0    +1.4,-1.4    -1.2,+1.2    +0.3,-0.3    +0.0,+0.0    -0.3,+0.3  
250   270  +0.1,-0.1    +1.4,-1.4    -0.9,+0.9    +0.4,-0.4    +0.0,+0.0    -0.2,+0.2  
270   300  +0.1,-0.1    +1.4,-1.4    -0.5,+0.5    +0.5,-0.5    +0.0,+0.0    -0.0,+0.0  
300   335  +0.2,-0.2    +1.4,-1.4    -0.1,+0.1    +0.7,-0.7    +0.0,+0.0    +0.2,-0.2  
335   375  +0.3,-0.3    +1.4,-1.4    +0.4,-0.4    +0.9,-0.9    +0.0,+0.0    +0.5,-0.5  
375   415  +0.4,-0.4    +1.4,-1.4    +1.0,-1.0    +1.1,-1.1    +0.0,+0.0    +1.0,-1.0  
415   520  +0.8,-0.8    +1.4,-1.4    +1.6,-1.5    +1.4,-1.3    +0.0,+0.0    +1.8,-1.8  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 1.2 to 1.6 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 1.2 TO 1.6
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  data(pb/GeV)    dstat(%)    had(%)	 ue(%)     totnp(\%)
 50    60  1.511e+04       0.9         -14.2	 +34.7     +15.5   
 60    70  5225            1.5         -12.4	 +28.6     +12.6   
 70    80  2179            2.3         -11.0	 +24.0     +10.4   
 80    90  956.5           0.9         -9.8	 +20.5     +8.6    
 90   100  460.1           0.4         -8.9	 +17.7     +7.2    
100   110  233.1           0.5         -8.2	 +15.6     +6.2    
110   125  109.9           0.6         -7.5	 +13.7     +5.2    
125   140  45.48           1.0         -6.9	 +11.9     +4.2    
140   155  19.83           0.7         -6.4	 +10.7     +3.6    
155   170  9.136           1.1         -6.1	 +9.9	   +3.1    
170   190  3.734           1.4         -5.9	 +9.2	   +2.8    
190   215  1.23            0.8         -5.6	 +8.7	   +2.5    
215   240  0.3532          1.4         -5.5	 +8.3	   +2.3    
240   265  0.1083          2.1         -5.4	 +8.1	   +2.2    
265   290  0.0291          3.7         -5.4	 +8.0	   +2.2    
290   325  0.007082        5.6         -5.3	 +7.9	   +2.1    
325   415  0.0003741       11.5        -5.3	 +7.9	   +2.1    

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 1.2 to 1.6 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 1.2 TO 1.6
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  duncorr(%)   dsys001(%)   dsys002(%)   dsys003(%)   dsys004(%)   dsys005(%) 
 50    60  +2.1,-2.1    +2.9,-2.8    +2.6,-2.5    -0.1,+0.1    +0.0,+0.0    +3.5,-3.4  
 60    70  +1.8,-1.8    +2.9,-2.8    +2.7,-2.7    +0.2,-0.2    +0.0,+0.0    +3.3,-3.2  
 70    80  +1.6,-1.6    +2.9,-2.8    +2.9,-2.9    +0.5,-0.5    +0.0,+0.0    +3.3,-3.2  
 80    90  +1.5,-1.5    +3.0,-2.9    +3.1,-3.1    +0.7,-0.7    +0.0,+0.0    +3.3,-3.2  
 90   100  +1.5,-1.5    +3.0,-2.9    +3.3,-3.3    +1.0,-1.0    +0.0,+0.0    +3.4,-3.3  
100   110  +1.5,-1.5    +3.1,-3.0    +3.5,-3.5    +1.2,-1.2    +0.0,+0.0    +3.5,-3.4  
110   125  +1.6,-1.5    +3.2,-3.1    +3.8,-3.7    +1.5,-1.5    +0.0,+0.0    +3.6,-3.5  
125   140  +1.7,-1.7    +3.4,-3.2    +4.1,-4.0    +1.8,-1.8    +0.0,+0.0    +3.8,-3.7  
140   155  +2.0,-2.0    +3.5,-3.4    +4.4,-4.3    +2.2,-2.2    +0.0,+0.0    +4.0,-3.9  
155   170  +2.2,-2.2    +3.7,-3.6    +4.8,-4.7    +2.6,-2.5    +0.0,+0.0    +4.3,-4.2  
170   190  +2.4,-2.4    +4.0,-3.8    +5.3,-5.1    +3.1,-3.0    +0.0,+0.0    +4.6,-4.4  
190   215  +2.7,-2.6    +4.3,-4.1    +5.9,-5.7    +3.7,-3.6    +0.0,+0.0    +5.0,-4.9  
215   240  +2.9,-2.9    +4.8,-4.6    +6.7,-6.5    +4.6,-4.4    +0.0,+0.0    +5.6,-5.4  
240   265  +3.6,-3.5    +5.3,-5.1    +7.7,-7.4    +5.6,-5.3    +0.0,+0.0    +6.2,-6.0  
265   290  +4.7,-4.6    +6.0,-5.6    +8.9,-8.4    +6.9,-6.4    +0.0,+0.0    +6.9,-6.7  
290   325  +6.3,-6.1    +6.8,-6.4    +10.4,-9.8   +8.6,-7.9    +0.0,+0.0    +7.9,-7.6  
325   415  +9.9,-9.4    +8.2,-7.6    +13.1,-12.1  +11.7,-10.5  +0.0,+0.0    +9.5,-9.0  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 1.2 to 1.6 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 1.2 TO 1.6
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys006(%)   dsys007(%)   dsys008(%)   dsys009(%)   dsys010(%)   dsys011(%) 
 50    60  +6.5,-5.8    +0.0,+0.0    +1.9,-1.9    +0.0,+0.0    +3.8,-3.7    +0.2,-0.2  
 60    70  +6.5,-5.8    +0.0,+0.0    +2.0,-1.9    +0.0,+0.0    +3.4,-3.3    -0.0,+0.0  
 70    80  +6.5,-5.8    +0.0,+0.0    +2.0,-1.9    +0.0,+0.0    +3.2,-3.1    -0.2,+0.2  
 80    90  +6.5,-5.8    +0.0,+0.0    +2.0,-2.0    +0.0,+0.0    +3.0,-3.0    -0.3,+0.3  
 90   100  +6.5,-5.8    +0.0,+0.0    +2.1,-2.0    +0.0,+0.0    +3.0,-2.9    -0.4,+0.4  
100   110  +6.5,-5.8    +0.0,+0.0    +2.2,-2.1    +0.0,+0.0    +2.9,-2.9    -0.5,+0.5  
110   125  +6.5,-5.8    +0.0,+0.0    +2.2,-2.2    +0.0,+0.0    +2.9,-2.9    -0.7,+0.7  
125   140  +6.5,-5.8    +0.0,+0.0    +2.3,-2.3    +0.0,+0.0    +3.0,-2.9    -0.8,+0.8  
140   155  +6.5,-5.8    +0.0,+0.0    +2.5,-2.4    +0.0,+0.0    +3.1,-3.0    -1.1,+1.0  
155   170  +6.5,-5.8    +0.0,+0.0    +2.6,-2.5    +0.0,+0.0    +3.2,-3.1    -1.3,+1.3  
170   190  +6.5,-5.8    +0.3,-0.3    +2.8,-2.7    +0.0,+0.0    +3.3,-3.3    -1.6,+1.6  
190   215  +6.5,-5.8    +1.2,-1.2    +2.9,-2.8    +0.0,+0.0    +3.6,-3.5    -2.0,+2.0  
215   240  +6.5,-5.8    +2.6,-2.5    +2.8,-2.7    +0.0,+0.0    +3.9,-3.8    -2.6,+2.6  
240   265  +6.5,-5.8    +3.7,-3.6    +2.7,-2.6    +0.0,+0.0    +4.3,-4.2    -3.4,+3.5  
265   290  +6.5,-5.8    +4.5,-4.3    +3.2,-3.1    +0.0,+0.0    +4.8,-4.7    -4.4,+4.6  
290   325  +6.5,-5.8    +5.7,-5.4    +4.1,-3.9    +0.0,+0.0    +5.5,-5.3    -5.8,+6.2  
325   415  +6.5,-5.8    +8.3,-7.7    +6.0,-5.5    +0.0,+0.0    +6.7,-6.5    -8.7,+9.6  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 1.2 to 1.6 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 1.2 TO 1.6
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys012(%)   dsys013(%)   dsys014(%)   dsys015(%)   dsys016(%)   dsys017(%) 
 50    60  +0.9,-0.8    +6.0,-5.7    +1.4,-1.4    +0.0,+0.0    +0.8,-0.8    +3.7,-3.5  
 60    70  +0.8,-0.7    +5.6,-5.4    +1.3,-1.3    +0.0,+0.0    +0.7,-0.7    +3.4,-3.3  
 70    80  +0.8,-0.6    +5.3,-5.1    +1.2,-1.2    +0.0,+0.0    +0.6,-0.6    +3.2,-3.1  
 80    90  +0.7,-0.6    +5.0,-4.8    +1.2,-1.2    +0.0,+0.0    +0.5,-0.5    +3.0,-2.9  
 90   100  +0.7,-0.5    +4.8,-4.6    +1.2,-1.2    +0.0,+0.0    +0.5,-0.5    +2.9,-2.8  
100   110  +0.7,-0.5    +4.6,-4.4    +1.2,-1.2    +0.0,+0.0    +0.5,-0.5    +2.9,-2.8  
110   125  +0.7,-0.5    +4.4,-4.2    +1.2,-1.3    +0.0,+0.0    +0.5,-0.5    +3.1,-3.0  
125   140  +0.7,-0.5    +4.2,-4.0    +1.3,-1.3    +0.0,+0.0    +0.4,-0.4    +3.4,-3.3  
140   155  +0.9,-0.7    +4.0,-3.9    +1.4,-1.4    +0.0,+0.0    +0.4,-0.4    +3.3,-3.2  
155   170  +0.9,-0.6    +3.9,-3.8    +1.5,-1.5    +0.0,+0.0    +0.4,-0.4    +3.2,-3.1  
170   190  +0.9,-0.6    +3.7,-3.6    +1.7,-1.7    +0.2,-0.2    +0.5,-0.5    +3.0,-2.9  
190   215  +1.0,-0.6    +3.6,-3.5    +1.9,-1.9    +0.9,-0.8    +0.9,-0.9    +2.7,-2.6  
215   240  +1.1,-0.7    +3.5,-3.4    +2.3,-2.3    +1.8,-1.7    +1.4,-1.4    +2.0,-2.0  
240   265  +1.3,-0.7    +3.4,-3.4    +2.8,-2.8    +3.1,-3.0    +1.6,-1.6    +1.5,-1.5  
265   290  +1.7,-0.9    +3.3,-3.3    +3.5,-3.4    +3.9,-3.8    +1.8,-1.8    +1.7,-1.7  
290   325  +2.2,-1.2    +3.3,-3.2    +4.4,-4.3    +5.1,-4.9    +2.0,-2.0    +1.9,-1.9  
325   415  +3.9,-2.0    +3.3,-3.2    +6.4,-6.1    +7.5,-7.0    +2.5,-2.4    +2.3,-2.3  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 1.2 to 1.6 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 1.2 TO 1.6
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys018(%)   dsys019(%)   dsys020(%)   dsys021(%)   dsys022(%)   dsys023(%) 
 50    60  +0.0,-0.0    +0.2,-0.2    +0.9,-0.9    +4.0,-3.9    +4.7,-4.7    -0.1,+0.1  
 60    70  +0.0,-0.0    +0.2,-0.2    -0.5,+0.5    +3.2,-3.1    +4.7,-4.7    -0.2,+0.2  
 70    80  +0.0,-0.0    +0.2,-0.2    -1.3,+1.3    +2.7,-2.6    +4.7,-4.7    -0.3,+0.3  
 80    90  +0.0,-0.0    +0.2,-0.2    -1.8,+1.8    +2.3,-2.2    +2.7,-2.7    -0.4,+0.4  
 90   100  +0.0,-0.0    +0.2,-0.2    -2.1,+2.2    +2.0,-1.9    +2.1,-2.1    -0.4,+0.4  
100   110  +0.0,-0.0    +0.2,-0.2    -2.3,+2.4    +1.7,-1.7    +2.1,-2.1    -0.4,+0.5  
110   125  +0.0,-0.0    +0.2,-0.2    -2.4,+2.5    +1.4,-1.4    +2.1,-2.1    -0.5,+0.5  
125   140  +0.0,-0.0    +0.2,-0.2    -2.5,+2.5    +1.1,-1.1    +2.1,-2.1    -0.5,+0.5  
140   155  +0.0,-0.0    +0.5,-0.5    -2.4,+2.5    +0.9,-0.9    +0.0,+0.0    -0.5,+0.5  
155   170  +0.0,-0.0    +0.5,-0.5    -2.3,+2.4    +0.6,-0.6    +0.0,+0.0    -0.5,+0.5  
170   190  +0.0,-0.0    +0.5,-0.5    -2.2,+2.2    +0.4,-0.4    +0.0,+0.0    -0.5,+0.5  
190   215  +0.1,-0.1    +5.1,-5.1    -1.9,+2.0    +0.2,-0.2    +0.0,+0.0    -0.4,+0.4  
215   240  +0.2,-0.2    +5.1,-5.1    -1.6,+1.6    +0.3,-0.3    +0.0,+0.0    -0.3,+0.3  
240   265  +0.4,-0.4    +5.6,-5.6    -1.1,+1.2    +0.5,-0.5    +0.0,+0.0    -0.2,+0.2  
265   290  +0.5,-0.5    +5.6,-5.6    -0.7,+0.7    +0.7,-0.7    +0.0,+0.0    -0.0,+0.0  
290   325  +0.8,-0.8    +5.6,-5.6    -0.2,+0.2    +1.0,-1.0    +0.0,+0.0    +0.2,-0.2  
325   415  +1.4,-1.4    +5.6,-5.6    +0.6,-0.6    +1.3,-1.3    +0.0,+0.0    +0.8,-0.8  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 1.6 to 2.0 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 1.6 TO 2.0
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  data(pb/GeV)    dstat(%)    had(%)	 ue(%)     totnp(\%)
 50    60  1.159e+04       1.0         -14.2	 +36.1     +16.9   
 60    70  4020            1.8         -12.3	 +29.0     +13.1   
 70    80  1555            0.7         -11.0	 +23.8     +10.2   
 80    90  664.2           1.1         -10.0	 +20.1     +8.1    
 90   100  293.3           0.5         -9.2	 +17.4     +6.6    
100   110  135             0.7         -8.7	 +15.4     +5.4    
110   125  56.4            0.4         -8.3	 +13.8     +4.4    
125   140  20.13           0.7         -7.9	 +12.4     +3.5    
140   160  6.279           1.1         -7.6	 +11.4     +2.9    
160   175  1.91            0.9         -7.5	 +10.7     +2.5    
175   190  0.6805          1.4         -7.4	 +10.4     +2.3    
190   210  0.2176          1.8         -7.3	 +10.2     +2.1    
210   235  0.04463         3.3         -7.3	 +10.0     +2.0    
235   260  0.006544        7.6         -7.3	 +9.9	   +2.0    
260   320  0.0003747       16.4        -7.3	 +9.9	   +1.9    

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 1.6 to 2.0 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 1.6 TO 2.0
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  duncorr(%)   dsys001(%)   dsys002(%)   dsys003(%)   dsys004(%)   dsys005(%) 
 50    60  +2.4,-2.3    +2.9,-2.8    +2.9,-2.8    +0.5,-0.5    +0.0,+0.0    +3.5,-3.5  
 60    70  +2.1,-2.1    +3.0,-2.9    +3.2,-3.1    +0.9,-0.9    +0.0,+0.0    +3.5,-3.4  
 70    80  +2.1,-2.0    +3.1,-3.0    +3.5,-3.4    +1.2,-1.2    +0.0,+0.0    +3.5,-3.5  
 80    90  +2.1,-2.1    +3.2,-3.1    +3.8,-3.7    +1.6,-1.6    +0.0,+0.0    +3.7,-3.6  
 90   100  +2.1,-2.1    +3.4,-3.3    +4.1,-4.0    +1.9,-1.9    +0.0,+0.0    +3.8,-3.8  
100   110  +2.2,-2.2    +3.6,-3.4    +4.4,-4.3    +2.3,-2.2    +0.0,+0.0    +4.1,-4.0  
110   125  +2.4,-2.3    +3.8,-3.6    +4.9,-4.7    +2.7,-2.7    +0.0,+0.0    +4.3,-4.2  
125   140  +2.7,-2.7    +4.1,-3.9    +5.5,-5.3    +3.3,-3.2    +0.0,+0.0    +4.7,-4.6  
140   160  +2.8,-2.8    +4.5,-4.3    +6.2,-6.0    +4.1,-3.9    +0.0,+0.0    +5.3,-5.1  
160   175  +3.1,-3.1    +5.1,-4.8    +7.1,-6.8    +5.0,-4.8    +0.0,+0.0    +5.9,-5.7  
175   190  +3.7,-3.7    +5.6,-5.3    +8.0,-7.7    +6.0,-5.7    +0.0,+0.0    +6.5,-6.3  
190   210  +4.5,-4.4    +6.2,-5.9    +9.2,-8.7    +7.3,-6.8    +0.0,+0.0    +7.3,-7.0  
210   235  +5.8,-5.7    +7.2,-6.7    +11.0,-10.3  +9.3,-8.6    +0.0,+0.0    +8.5,-8.1  
235   260  +8.3,-8.0    +8.6,-8.0    +13.6,-12.6  +12.3,-11.0  +0.0,+0.0    +10.2,-9.7 
260   320  +12.9,-11.9  +10.7,-9.8   +17.5,-15.8  +17.0,-14.6  +0.0,+0.0    +12.7,-11.9

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 1.6 to 2.0 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 1.6 TO 2.0
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys006(%)   dsys007(%)   dsys008(%)   dsys009(%)   dsys010(%)   dsys011(%) 
 50    60  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +2.3,-2.3    +5.1,-4.9    +2.4,-2.5  
 60    70  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +2.5,-2.4    +4.6,-4.5    +1.8,-1.8  
 70    80  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +2.6,-2.5    +4.4,-4.3    +1.2,-1.3  
 80    90  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +2.7,-2.6    +4.3,-4.2    +0.8,-0.8  
 90   100  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +2.8,-2.8    +4.3,-4.2    +0.4,-0.4  
100   110  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +3.0,-2.9    +4.3,-4.2    +0.0,-0.0  
110   125  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +3.2,-3.1    +4.5,-4.4    -0.4,+0.4  
125   140  +6.5,-5.8    +0.0,+0.0    +0.5,-0.5    +3.4,-3.3    +4.8,-4.6    -1.0,+1.0  
140   160  +6.5,-5.8    +0.0,+0.0    +1.3,-1.3    +3.5,-3.4    +5.1,-5.0    -1.7,+1.7  
160   175  +6.5,-5.8    +0.0,+0.0    +2.4,-2.3    +3.1,-3.0    +5.6,-5.4    -2.8,+2.8  
175   190  +6.5,-5.8    +0.0,+0.0    +2.7,-2.6    +3.3,-3.2    +6.2,-5.9    -3.9,+3.9  
190   210  +6.5,-5.8    +0.0,+0.0    +3.1,-3.0    +3.8,-3.7    +6.9,-6.6    -5.3,+5.3  
210   235  +6.5,-5.8    +0.0,+0.0    +4.0,-3.8    +5.0,-4.8    +8.0,-7.6    -7.6,+8.0  
235   260  +6.5,-5.8    +0.0,+0.0    +5.7,-5.3    +7.1,-6.7    +9.6,-9.0    -11.5,+12.7
260   320  +6.5,-5.8    +0.0,+0.0    +8.9,-7.9    +11.0,-10.0  +12.0,-11.2  -17.9,+21.8

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 1.6 to 2.0 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 1.6 TO 2.0
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys012(%)   dsys013(%)   dsys014(%)   dsys015(%)   dsys016(%)   dsys017(%) 
 50    60  +0.3,-0.3    +6.1,-5.8    +1.1,-1.1    +0.0,+0.0    +0.4,-0.4    +3.1,-3.0  
 60    70  +0.3,-0.2    +5.8,-5.6    +1.0,-1.0    +0.0,+0.0    +0.3,-0.3    +2.8,-2.7  
 70    80  +0.2,-0.2    +5.7,-5.5    +0.9,-1.0    +0.0,+0.0    +0.2,-0.2    +2.6,-2.5  
 80    90  +0.2,-0.2    +5.6,-5.4    +0.9,-0.9    +0.0,+0.0    +0.2,-0.2    +2.4,-2.3  
 90   100  +0.2,-0.2    +5.5,-5.3    +0.9,-1.0    +0.0,+0.0    +0.1,-0.1    +2.2,-2.2  
100   110  +0.2,-0.2    +5.4,-5.2    +1.0,-1.0    +0.0,+0.0    +0.1,-0.1    +2.1,-2.0  
110   125  +0.2,-0.2    +5.4,-5.2    +1.0,-1.0    +0.0,+0.0    +0.1,-0.1    +1.9,-1.9  
125   140  +0.2,-0.2    +5.4,-5.2    +1.1,-1.1    +0.0,+0.0    +0.1,-0.1    +1.8,-1.8  
140   160  +0.2,-0.2    +5.4,-5.2    +1.3,-1.3    +0.0,+0.0    +0.1,-0.1    +1.8,-1.8  
160   175  +0.2,-0.2    +5.5,-5.3    +1.5,-1.5    +0.0,+0.0    +0.1,-0.1    +2.0,-2.0  
175   190  +0.2,-0.2    +5.5,-5.3    +1.7,-1.7    +0.0,+0.0    +0.1,-0.1    +2.2,-2.2  
190   210  +0.2,-0.2    +5.5,-5.3    +2.1,-2.0    +0.0,+0.0    +0.1,-0.1    +2.5,-2.4  
210   235  +0.2,-0.2    +5.6,-5.4    +2.6,-2.6    +0.0,+0.0    +0.1,-0.1    +2.9,-2.8  
235   260  +0.2,-0.2    +5.8,-5.6    +3.6,-3.5    +0.0,+0.0    +0.1,-0.1    +3.4,-3.3  
260   320  +0.2,-0.2    +6.1,-5.9    +5.3,-5.1    +0.0,+0.0    +0.1,-0.1    +4.2,-4.1  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 1.6 to 2.0 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 1.6 TO 2.0
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys018(%)   dsys019(%)   dsys020(%)   dsys021(%)   dsys022(%)   dsys023(%) 
 50    60  +0.4,-0.4    +0.2,-0.2    +0.8,-0.8    +3.8,-3.7    +2.1,-2.1    -0.1,+0.1  
 60    70  +0.3,-0.3    +0.2,-0.2    -0.5,+0.5    +3.3,-3.2    +2.1,-2.1    -0.2,+0.2  
 70    80  +0.2,-0.2    +0.2,-0.2    -1.4,+1.4    +2.8,-2.8    +1.4,-1.4    -0.3,+0.3  
 80    90  +0.1,-0.1    +0.2,-0.2    -2.0,+2.0    +2.5,-2.4    +1.4,-1.4    -0.4,+0.4  
 90   100  +0.0,-0.0    +0.2,-0.2    -2.4,+2.4    +2.2,-2.1    +1.0,-1.0    -0.5,+0.5  
100   110  +0.0,-0.0    +0.2,-0.2    -2.6,+2.7    +1.9,-1.9    +1.0,-1.0    -0.5,+0.5  
110   125  +0.1,-0.1    +0.2,-0.2    -2.8,+2.9    +1.7,-1.7    +0.0,+0.0    -0.6,+0.6  
125   140  +0.2,-0.2    +0.2,-0.2    -2.9,+3.0    +1.4,-1.4    +0.0,+0.0    -0.6,+0.6  
140   160  +0.4,-0.4    +0.5,-0.5    -3.0,+3.1    +1.1,-1.1    +0.0,+0.0    -0.6,+0.6  
160   175  +0.7,-0.7    +0.7,-0.7    -2.9,+3.0    +0.9,-0.9    +0.0,+0.0    -0.6,+0.6  
175   190  +0.9,-0.9    +0.7,-0.7    -2.8,+2.8    +0.8,-0.8    +0.0,+0.0    -0.6,+0.6  
190   210  +1.1,-1.1    +0.9,-0.9    -2.6,+2.6    +0.7,-0.7    +0.0,+0.0    -0.6,+0.6  
210   235  +1.5,-1.5    +0.9,-0.9    -2.2,+2.3    +0.8,-0.8    +0.0,+0.0    -0.5,+0.5  
235   260  +2.2,-2.2    +0.9,-0.9    -1.7,+1.8    +1.0,-1.0    +0.0,+0.0    -0.3,+0.3  
260   320  +3.9,-3.9    +0.9,-0.9    -1.0,+1.0    +1.5,-1.5    +0.0,+0.0    +0.1,-0.1  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 2.0 to 2.4 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 2.0 TO 2.4
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  data(pb/GeV)    dstat(%)    had(%)	 ue(%)     totnp(\%)
 50    60  7154            1.3         -14.6	 +36.1     +16.2   
 60    70  2263            2.3         -13.1	 +28.4     +11.6   
 70    80  734.7           1.0         -12.1	 +23.4     +8.5    
 80    90  268.5           1.7         -11.4	 +20.1     +6.4    
 90   100  98.47           0.8         -11.0	 +17.8     +4.9    
100   110  38.31           1.3         -10.7	 +16.3     +3.9    
110   120  14.53           2.1         -10.6	 +15.3     +3.2    
120   130  5.643           1.6         -10.5	 +14.6     +2.7    
130   145  1.787           2.2         -10.4	 +14.1     +2.3    
145   160  0.3752          4.6         -10.3	 +13.7     +2.0    
160   175  0.07923         3.5         -10.3	 +13.5     +1.8    
175   200  0.01048         6.5         -10.3	 +13.3     +1.7    
200   230  0.0003314       18.9        -10.3	 +13.2     +1.6    

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 2.0 to 2.4 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 2.0 TO 2.4
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  duncorr(%)   dsys001(%)   dsys002(%)   dsys003(%)   dsys004(%)   dsys005(%) 
 50    60  +2.1,-2.1    +3.1,-3.0    +3.5,-3.4    +1.4,-1.4    +2.5,-2.5    +3.9,-3.8  
 60    70  +2.0,-2.0    +3.3,-3.2    +4.0,-3.9    +1.9,-1.9    +2.8,-2.7    +3.9,-3.9  
 70    80  +2.0,-2.0    +3.6,-3.5    +4.5,-4.3    +2.4,-2.4    +3.0,-2.9    +4.2,-4.1  
 80    90  +2.0,-2.0    +3.9,-3.8    +5.0,-4.9    +3.0,-2.9    +3.3,-3.2    +4.5,-4.4  
 90   100  +2.2,-2.2    +4.2,-4.1    +5.6,-5.4    +3.6,-3.4    +3.4,-3.3    +4.9,-4.8  
100   110  +2.4,-2.4    +4.6,-4.4    +6.2,-6.0    +4.2,-4.0    +3.3,-3.2    +5.3,-5.2  
110   120  +2.7,-2.7    +5.0,-4.7    +6.9,-6.6    +4.9,-4.7    +3.0,-2.9    +5.8,-5.6  
120   130  +3.1,-3.1    +5.4,-5.2    +7.8,-7.4    +5.8,-5.5    +3.3,-3.2    +6.4,-6.1  
130   145  +3.7,-3.7    +6.0,-5.7    +8.8,-8.4    +7.1,-6.6    +3.5,-3.4    +7.1,-6.8  
145   160  +4.8,-4.7    +6.9,-6.5    +10.4,-9.8   +8.9,-8.2    +4.2,-4.1    +8.2,-7.8  
160   175  +6.4,-6.3    +7.9,-7.4    +12.4,-11.5  +11.2,-10.1  +5.7,-5.4    +9.5,-9.0  
175   200  +9.3,-8.9    +9.4,-8.7    +15.1,-13.8  +14.5,-12.8  +8.4,-7.8    +11.3,-10.7
200   230  +16.7,-15.6  +12.4,-11.1  +20.6,-18.4  +21.4,-17.8  +15.1,-13.3  +15.0,-13.8

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 2.0 to 2.4 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 2.0 TO 2.4
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys006(%)   dsys007(%)   dsys008(%)   dsys009(%)   dsys010(%)   dsys011(%) 
 50    60  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +0.0,+0.0    +6.9,-6.6    +2.1,-2.2  
 60    70  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +0.0,+0.0    +6.4,-6.2    +1.7,-1.8  
 70    80  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +0.0,+0.0    +6.3,-6.1    +1.4,-1.4  
 80    90  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +0.2,-0.2    +6.4,-6.1    +1.1,-1.1  
 90   100  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +1.1,-1.1    +6.6,-6.3    +0.9,-0.9  
100   110  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +2.0,-2.0    +6.9,-6.6    +0.6,-0.6  
110   120  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +2.9,-2.9    +7.3,-7.0    +0.3,-0.3  
120   130  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +3.2,-3.1    +7.8,-7.5    -0.1,+0.1  
130   145  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +3.5,-3.4    +8.6,-8.2    -0.5,+0.5  
145   160  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +4.2,-4.0    +9.8,-9.2    -1.4,+1.4  
160   175  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +5.6,-5.3    +11.3,-10.5  -2.5,+2.5  
175   200  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +8.3,-7.7    +13.4,-12.4  -4.2,+4.3  
200   230  +6.5,-5.8    +0.0,+0.0    +0.0,+0.0    +14.9,-13.2  +17.8,-16.0  -8.4,+9.2  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 2.0 to 2.4 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 2.0 TO 2.4
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys012(%)   dsys013(%)   dsys014(%)   dsys015(%)   dsys016(%)   dsys017(%) 
 50    60  +0.3,-0.3    +6.6,-6.3    +1.0,-1.0    +0.0,+0.0    +0.4,-0.4    +3.9,-3.8  
 60    70  +0.2,-0.2    +6.7,-6.4    +1.0,-1.0    +0.0,+0.0    +0.3,-0.3    +3.7,-3.6  
 70    80  +0.2,-0.2    +6.9,-6.6    +1.1,-1.1    +0.0,+0.0    +0.2,-0.2    +3.5,-3.4  
 80    90  +0.2,-0.2    +7.0,-6.7    +1.2,-1.2    +0.0,+0.0    +0.1,-0.1    +3.3,-3.2  
 90   100  +0.2,-0.2    +7.2,-6.9    +1.3,-1.3    +0.0,+0.0    +0.1,-0.1    +3.1,-3.0  
100   110  +0.2,-0.2    +7.4,-7.1    +1.5,-1.5    +0.0,+0.0    +0.2,-0.2    +2.8,-2.7  
110   120  +0.2,-0.2    +7.6,-7.3    +1.7,-1.7    +0.0,+0.0    +0.3,-0.3    +2.5,-2.5  
120   130  +0.2,-0.2    +7.8,-7.4    +1.9,-1.9    +0.0,+0.0    +0.4,-0.4    +2.5,-2.4  
130   145  +0.2,-0.2    +8.0,-7.6    +2.3,-2.3    +0.0,+0.0    +0.6,-0.6    +2.5,-2.5  
145   160  +0.2,-0.2    +8.2,-7.9    +2.9,-2.8    +0.0,+0.0    +0.9,-0.9    +2.7,-2.7  
160   175  +0.2,-0.2    +8.6,-8.2    +3.7,-3.6    +0.0,+0.0    +1.3,-1.2    +3.1,-3.0  
175   200  +0.2,-0.2    +9.2,-8.7    +5.0,-4.8    +0.0,+0.0    +1.9,-1.8    +3.7,-3.6  
200   230  +0.2,-0.2    +10.3,-9.7   +8.2,-7.6    +0.0,+0.0    +3.4,-3.2    +4.9,-4.7  

 Measured inclusive jet differential cross section as a function of PT for the absolute rapidity range 2.0 to 2.4 with the cone radius R = 0.7.
 PBAR P --> JET X
 SQRT(S) IN GEV 1960
 ABS(YRAP(P=3)) 2.0 TO 2.4
 x = PT(P=3) IN GEV
 y = D2(SIG)/DPT/DYRAP IN PB/GEV
 x1 TO x2  dsys018(%)   dsys019(%)   dsys020(%)   dsys021(%)   dsys022(%)   dsys023(%) 
 50    60  +0.6,-0.6    +0.2,-0.2    +0.8,-0.8    +4.1,-4.0    +2.1,-2.1    -0.1,+0.1  
 60    70  +0.5,-0.5    +0.2,-0.2    -0.7,+0.7    +3.6,-3.5    +2.1,-2.1    -0.3,+0.3  
 70    80  +0.6,-0.6    +0.2,-0.2    -1.7,+1.7    +3.2,-3.1    +1.4,-1.4    -0.4,+0.4  
 80    90  +0.6,-0.6    +0.2,-0.2    -2.4,+2.5    +2.9,-2.8    +1.4,-1.4    -0.5,+0.5  
 90   100  +0.7,-0.7    +0.2,-0.2    -2.9,+3.0    +2.6,-2.6    +1.0,-1.0    -0.6,+0.6  
100   110  +0.8,-0.8    +0.2,-0.2    -3.3,+3.5    +2.4,-2.3    +1.0,-1.0    -0.7,+0.7  
110   120  +1.0,-1.0    +0.2,-0.2    -3.6,+3.8    +2.2,-2.1    +1.0,-1.0    -0.7,+0.7  
120   130  +1.2,-1.2    +0.2,-0.2    -3.9,+4.0    +2.0,-1.9    +0.0,+0.0    -0.8,+0.8  
130   145  +1.6,-1.6    +0.5,-0.5    -4.0,+4.2    +1.8,-1.7    +0.0,+0.0    -0.9,+0.9  
145   160  +2.2,-2.2    +0.5,-0.5    -4.2,+4.4    +1.5,-1.5    +0.0,+0.0    -0.9,+0.9  
160   175  +3.2,-3.2    +0.7,-0.7    -4.2,+4.4    +1.3,-1.3    +0.0,+0.0    -0.9,+1.0  
175   200  +4.7,-4.7    +0.7,-0.7    -4.2,+4.4    +1.3,-1.3    +0.0,+0.0    -1.0,+1.0  
200   230  +10.2,-10.2  +0.9,-0.9    -4.0,+4.2    +1.6,-1.5    +0.0,+0.0    -0.9,+0.9  


